Implementing packet trimming support in hardware

Packet trimming is a primitive that has been proposed for datacenter networks: to minimize latency, switches run small queues; when the queue overflows, rather than dropping packets the switch trims off the packet payload and either forwards the header to the destination or back to the source. In this way a low latency network that is largely lossless for metadata can be built. Ideally, trimming would be implemented as a primitive in switch ASICs, but hardware development cycles are slow, costly, and require demonstrated customer demand. In this paper we investigate how trimming can be implemented in existing programmable switches which were not designed with trimming in mind, with a particular focus on a P4 implementation on the Tofino switch ASIC. We show that it is indeed possible to closely approximate idealized trimming and demonstrate that trimming can be integrated into a production-grade datacenter switch software stack.

==> figures/memcache.dat <==
#Concurrency VanillaIdle VanillaBusy EQDSIdle EQDSIdleHome EQDSBusy EQDSBusyHome EQDSBusyPrio EQDSHomeBusyPrio
1 0.48	     11.12	 0.46 1.10 0.53  0.45
2 0.53	     12.34	 0.54 1.3  0.68  0.57
3 0.62	     11.2	 0.63 1.4 2.4    0.616
4 0.65	     12.4	 0.68 1.5 2.4   0.657
5 0.83	     12.4	 0.83 1.7 2.4   0.84
10 1.24	     13.5	 1.27 2.1 2.49  1.27
20 2.35	     14.3	 2.37  2.7 2.49 2.38

==> figures/simulator/tofino_worst.dat <==
1 Trimmed        1        0 Rates Tofino 95688 Ideal 95793.9 QS 0
2 Trimmed        1        0 Rates Tofino 95688 Ideal 95793.9 QS 
3 Trimmed        1        0 Rates Tofino 95688 Ideal 95793.9 QS 
4 Trimmed        1        0 Rates Tofino 95688 Ideal 95793.9 QS 
5 Trimmed        1        0 Rates Tofino 95688 Ideal 95793.9 QS 
6 Trimmed        1        0 Rates Tofino 95688 Ideal 95793.9 QS 
7 Trimmed        1        0 Rates Tofino 95688 Ideal 95793.9 QS 
8 Trimmed        1        0 Rates Tofino 95688 Ideal 95793.9 QS 
9 Trimmed        1        0 Rates Tofino 95688 Ideal 95793.9 QS 
10 Trimmed        1        0 Rates Tofino 95688 Ideal 95793.9 QS 
11 Trimmed        1        0 Rates Tofino 95688 Ideal 95793.9 QS 
12 Trimmed        1        0 Rates Tofino 95688 Ideal 95793.9 QS 
13 Trimmed        1        0 Rates Tofino 95688 Ideal 95793.9 QS 
14 Trimmed        1        0 Rates Tofino 95688 Ideal 95793.9 QS 
15 Trimmed        1        0 Rates Tofino 95688 Ideal 95793.9 QS 
16 Trimmed        1        0 Rates Tofino 95688 Ideal 95793.9 QS 
17 Trimmed     2215     2048 Rates Tofino 89731.8 Ideal 90099.1 QS 0
18 Trimmed     4447     4096 Rates Tofino 84413.3 Ideal 85037 QS 7820
19 Trimmed     6706     6144 Rates Tofino 79620.6 Ideal 80507.8 QS 10948
20 Trimmed     8969     8192 Rates Tofino 75302.4 Ideal 76431.5 QS 21896
21 Trimmed    11204    10240 Rates Tofino 71427.4 Ideal 72743.4 QS 25024
22 Trimmed    13428    12288 Rates Tofino 67892.7 Ideal 69754 QS 34408
23 Trimmed    15651    14336 Rates Tofino 64684.2 Ideal 66329.4 QS 48484
24 Trimmed    17844    16384 Rates Tofino 61738 Ideal 63523.2 QS 51612
25 Trimmed    20173    18432 Rates Tofino 58941.1 Ideal 60941.6 QS 60996
26 Trimmed    22409    20480 Rates Tofino 56445.2 Ideal 58558.5 QS 75072
27 Trimmed    24669    22528 Rates Tofino 54080.9 Ideal 56352 QS 82892
28 Trimmed    27048    24576 Rates Tofino 51822 Ideal 54303 QS 90712
29 Trimmed    29200    26624 Rates Tofino 49872 Ideal 52395.4 QS 106352
30 Trimmed    31665    28672 Rates Tofino 47832.8 Ideal 50614.9 QS 117300
31 Trimmed    33845    30720 Rates Tofino 46135.7 Ideal 48949.4 QS 125120
32 Trimmed    36490    32768 Rates Tofino 44208 Ideal 47387.9 QS 181424
33 Trimmed    37065    33811 Rates Tofino 43172.4 Ideal 45936.1 QS 121992
34 Trimmed    38226    34854 Rates Tofino 41807.3 Ideal 44569.7 QS 167348
35 Trimmed    39426    35897 Rates Tofino 40490.1 Ideal 43281.4 QS 218960
36 Trimmed    40390    36940 Rates Tofino 39395.3 Ideal 42064.6 QS 256496
37 Trimmed    41380    37983 Rates Tofino 38320.2 Ideal 40913.7 QS 294032
38 Trimmed    42419    39026 Rates Tofino 37291.6 Ideal 39823.3 QS 312800
39 Trimmed    43430    40069 Rates Tofino 36333.5 Ideal 38788.8 QS 336260
40 Trimmed    44242    41112 Rates Tofino 35546.4 Ideal 37806.1 QS 347208
41 Trimmed    45197    42155 Rates Tofino 34677.7 Ideal 36871.2 QS 378488
42 Trimmed    46030    43198 Rates Tofino 33945.7 Ideal 35981 QS 345644
43 Trimmed    46813    44241 Rates Tofino 33316.5 Ideal 35132.1 QS 334696
44 Trimmed    47633    45284 Rates Tofino 32657.5 Ideal 34321.8 QS 298724
45 Trimmed    48377    46327 Rates Tofino 32040 Ideal 33547.5 QS 233036
46 Trimmed    49035    47370 Rates Tofino 31515.7 Ideal 32806.9 QS 178296
47 Trimmed    49821    48413 Rates Tofino 30985 Ideal 32097.7 QS 190808
48 Trimmed    50782    49456 Rates Tofino 30344 Ideal 31418.2 QS 204884
49 Trimmed    51753    50499 Rates Tofino 29715.4 Ideal 30766.6 QS 208012
50 Trimmed    52935    51542 Rates Tofino 29045.3 Ideal 30141.1 QS 256496
51 Trimmed    53955    52585 Rates Tofino 28465.9 Ideal 29540.1 QS 250240
52 Trimmed    55205    53628 Rates Tofino 27811.4 Ideal 28962.2 QS 294032
53 Trimmed    56186    54671 Rates Tofino 27258.6 Ideal 28406.2 QS 328440
54 Trimmed    57191    55714 Rates Tofino 26778.2 Ideal 27870.7 QS 295596
55 Trimmed    58278    56757 Rates Tofino 26222 Ideal 27354.7 QS 353464
56 Trimmed    59378    57800 Rates Tofino 25725.4 Ideal 26857.1 QS 347208
57 Trimmed    60168    58843 Rates Tofino 25343.2 Ideal 26377 QS 325312
58 Trimmed    61182    59886 Rates Tofino 24912.4 Ideal 25913.5 QS 337824
59 Trimmed    62231    60929 Rates Tofino 24457.6 Ideal 25465.6 QS 331568
60 Trimmed    63051    61972 Rates Tofino 24114 Ideal 25032.7 QS 319056
61 Trimmed    64043    63015 Rates Tofino 23721 Ideal 24614 QS 294032
62 Trimmed    64921    64058 Rates Tofino 23387.6 Ideal 24208.8 QS 262752
63 Trimmed    65837    65101 Rates Tofino 23047.6 Ideal 23816.4 QS 228344
64 Trimmed    66791    66144 Rates Tofino 22707.4 Ideal 23436.4 QS 240856


==> tofino-experiments.txt <==

Goal: want to close the loop on the sim experiments.  Generally the
sim experiments show how the tofino algorithm diverges from the ideal
NDP mechanisms.  So the purpose of the Tofino experiments is to show
that the simulated behaviour is very close to the actual Tofino
behaviour (we'd ideally have run all the experiments on Tofino, but
simulation lets us observe behaviour that's hard to see in a real
switch).

So what experiments should we run to close the loop?

1.  End-to-end throughput under open-loop overload, as the number of
senders each on different pipelines increases.  This is the existing
fig 15a.  This should be contrasted with the same scenario under
simulation (current 15b is not the same).

This does not actually demonstrate what happens with trimmed packets
though, so we need to look there too.

2. Packet loss.  We should verify that under open-loop overload we
have no packet drops - just trimming - both in steady state and when
the overload first starts.  This doesn't need a graph, just needs verifying.

3. What happens to trimmed packets?  An ideal trimmer would deliver
trimmed packets in order.  We won't, due to some trimming happening in
the input pipeline and some happening in the DoD pipeline.

Experiment: plot sequence numbers of arriving packets at the receiver
against time at the start of an open-loop overload.  Ideally we'd like
to see trimmed packets and non-trimmed packets on the same plot.  If
we cannot get accurate timestamps, just having the packets in arrival
order would do, but timestamps would be better.  Generally we want to
see the reordering that takes place.  We'd like to show two things: 1)
that trimmed packets can overtake data packets, and 2) the effects of
reordering on DoD-trimmed vs ingress-trimmed packets.

Likely the results will differ from a 4:1 incast on 4 pipes (which
uses the DoD pipeline) vs a 4:1 incase on one pipeline (which should
be entirely ingress-trimmed), so showing both cases would be interesting.

3b) As above, but 3:1 incast.  Why 3:1?  Because 4:1 is the rate of
our pessimistic mode trimmer, whereas with 3:1 we need to keep
switching modes.


